Energy Flux Decomposition in Magnetohydrodynamic Turbulence

In hydrodynamic (HD) turbulence an exact decomposition of the energy flux across scales has been derived that identifies the contributions associated with vortex stretching and strain self-amplification (P. Johnson, Phys. Rev. Lett., 124, 104501 (2020), J. Fluid Mech. 922, A3 (2021)) to the energy flux across scales. Here we extend this methodology to general coupled advection-diffusion equations, in particular to homogeneous magnetohydrodynamic (MHD) turbulence, and we show that several subfluxes are related to each other by kinematic constraints akin to the Betchov relation in HD. Applied to data from direct numerical simulations, this decomposition allows for an identification of physical processes and for the quantification of their respective contributions to the energy cascade, as well as a quantitative assessment of their multi-scale nature through a further decomposition into single- and multi-scale terms. We find that vortex stretching is strongly depleted in MHD compared to HD, and the kinetic energy is transferred from large to small scales almost exclusively by the generation of regions of small-scale intense strain induced by the Lorentz force. In regions of large strain, current sheets are stretched by large-scale straining motion into regions of magnetic shear. This magnetic shear in turn drives extensional flows at smaller scales. Magnetic energy is transferred from large to small scales, albeit with considerable backscatter, predominantly by the aforementioned current-sheet thinning in region of high strain while the contribution from current-filament stretching - the analogue to vortex stretching - is negligible. Consequences of these results to subgrid-scale turbulence modelling are discussed.

==> AA-using-ag-hl-mp-qz.txt <==
Mar 2023
The  {ag,hl,mp,qz}.bib  files are (overleaf) uploaded from another project and so not editable. Those 'linked' files have little arrows on their icon.

 To (soft) link them to another project, 
   (1) choose the upload arrow/button, 
   (2) choose From Another Project -> bibtex-etc and xx.bib

Suggest other refs we have go in, say, extras.bib
========================================================

The cite-key format is mostly of forms
  Johnson20 (1 author)
  BianAluie19 (2 authors)
  OughtonEA15 (3 or more)
with '-XXX' type tags if those authors have more than one paper in that year


